A Negotiating Strategy for a Hybrid Goal Function in Multilateral Negotiation

In various multi-agent negotiation settings, a negotiator's utility depends, either partially or fully, on the sum of negotiators' utilities (i.e., social welfare). While the need for effective negotiating-agent designs that take into account social welfare has been acknowledged in recent work, and even established as a category in automated negotiating agent competitions, very few designs have been proposed to date. In this paper, we present the design principles and results of an extensive evaluation of agent HerbT+, a negotiating agent aiming to maximize a linear tradeoff between individual and social welfare. Our evaluation framework relies on the automated negotiating agents competition (ANAC) and includes a thorough comparison of performance with the top 15 agents submitted between 2015-2018 based on negotiations involving 63 agents submitted to these competitions. We find that, except for a few minor exceptions, when social-welfare plays a substantial role in the agent's goal function, our agent outperforms all other tested designs.

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.



==> results_analysis/results/acceptance_social_welfare/domain_a.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.3758},0.4598,0.5229,0.5827,0.6564
Agent33,0.3732,\textbf{0.4718},\textbf{0.5385},0.5987,0.6920
Agent36,0.1447,0.2817,0.4172,0.5513,0.6851
AgentH,0.1822,0.3181,0.4386,0.5534,0.6648
AgentKN,0.2007,0.3403,0.4533,0.5702,0.6886
AgentX,0.3365,0.4475,0.5136,0.5825,0.6503
AgreeableAgent2018,0.2721,0.3879,0.4745,0.5757,0.6791
Atlas3,0.3439,0.4238,0.4952,0.5794,0.6709
Caduceus,0.1910,0.3442,0.4532,0.5666,0.6867
JonnyBlack,0.3510,0.4455,0.5401,\textbf{0.6252},0.7182
ParsAgent,0.2225,0.3654,0.4719,0.5843,0.6941
PonPokoAgent,0.2659,0.4100,0.4970,0.6004,0.7039
Rubick,0.2455,0.3619,0.4459,0.5600,0.7163
ShahAgent,0.2093,0.3563,0.4767,0.6021,\textbf{0.7287}
Sontag,0.2674,0.3970,0.4925,0.5817,0.6687
YXAgent,0.3208,0.4432,0.5133,0.6129,0.6973

==> results_analysis/results/acceptance_social_welfare/domain_b.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.2836},\textbf{0.3518},\textbf{0.4015},0.4601,0.5133
Agent33,0.2449,0.3150,0.3618,0.4159,0.5065
Agent36,0.1105,0.2107,0.3099,0.4098,0.5068
AgentH,0.1241,0.2248,0.3182,0.4093,0.4990
AgentKN,0.1291,0.2218,0.3166,0.4121,0.5049
AgentX,0.1833,0.2765,0.3555,0.4303,0.4998
AgreeableAgent2018,0.2678,0.3493,0.4013,\textbf{0.4661},0.5128
Atlas3,0.2385,0.2961,0.3558,0.4252,0.5059
Caduceus,0.1518,0.2436,0.3311,0.4159,0.5056
JonnyBlack,0.2035,0.2723,0.3529,0.4306,0.5117
ParsAgent,0.1668,0.2639,0.3505,0.4304,0.5076
PonPokoAgent,0.2152,0.2955,0.3719,0.4393,0.5064
Rubick,0.1062,0.2105,0.3085,0.4078,\textbf{0.5156}
ShahAgent,0.1539,0.2547,0.3491,0.4294,0.5147
Sontag,0.1988,0.2805,0.3580,0.4357,0.5100
YXAgent,0.2516,0.3211,0.3874,0.4471,0.5059

==> results_analysis/results/acceptance_social_welfare/domain_c.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.4387,0.5411,0.6386,0.7400,0.8454
Agent33,\textbf{0.4642},\textbf{0.5558},\textbf{0.6430},0.7604,0.8287
Agent36,0.1823,0.3481,0.5137,0.6749,0.8327
AgentH,0.2594,0.4131,0.5640,0.6943,0.8184
AgentKN,0.3327,0.4729,0.6135,0.7300,0.8469
AgentX,0.4379,0.5327,0.6237,0.6962,0.7573
AgreeableAgent2018,0.3281,0.4704,0.6109,0.7194,0.8363
Atlas3,0.4282,0.5250,0.6233,0.7145,0.8013
Caduceus,0.2834,0.4309,0.5755,0.7018,0.8281
JonnyBlack,0.3896,0.5130,0.6408,0.7435,0.8422
ParsAgent,0.3106,0.4583,0.6035,0.7245,0.8396
PonPokoAgent,0.4151,0.5368,0.6627,0.7626,0\textbf{.8569}
Rubick,0.1051,0.1599,0.5225,0.6826,0.8539
ShahAgent,0.2697,0.4374,0.6069,0.7337,0.8517
Sontag,0.4467,0.5606,0.6759,\textbf{0.7647},0.8456
YXAgent,0.4505,0.5463,0.6007,0.7270,0.8312

==> results_analysis/results/acceptance_social_welfare/domain_d.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.4462,0.5488,0.6932,0.7368,0.8589
Agent33,0.4800,0.5916,0.6753,0.7613,0.8587
Agent36,0.1646,0.3545,0.5201,0.6830,0.7775
AgentH,0.2684,0.4301,0.5668,0.6930,0.8145
AgentKN,0.5102,0.6214,0.7034,0.7878,0.8640
AgentX,0.5891,0.6719,0.7227,0.7784,0.8197
AgreeableAgent2018,\textbf{0.6006},\textbf{0.6862},\textbf{0.7488},\textbf{0.8093},0.8610
Atlas3,0.4862,0.5912,0.6702,0.7537,0.8458
Caduceus,0.3978,0.4900,0.5890,0.7043,0.8380
JonnyBlack,0.4830,0.6056,0.6967,0.7860,0.8649
ParsAgent,0.5013,0.6132,0.6973,0.7814,0.8606
PonPokoAgent,0.5148,0.6257,0.7068,0.7875,0.8626
Rubick,0.1889,0.3328,0.5229,0.6891,\textbf{0.8664}
ShahAgent,0.2474,0.4184,0.5738,0.7322,0.8654
Sontag,0.3245,0.5902,0.6747,0.7573,0.7819
YXAgent,0.3563,0.4597,0.6051,0.6835,0.8585

==> results_analysis/results/always_accept/acceptance_individual_utility/domain_a.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.2931},\textbf{0.3582},\textbf{0.4590},\textbf{0.5500},\textbf{0.6540}
AlwaysAcceptAgent,0.2859,0.3359,0.4066,0.4494,0.4898

==> results_analysis/results/always_accept/acceptance_individual_utility/domain_b.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.1604},\textbf{0.2078},\textbf{0.2586},\textbf{0.3114},\textbf{0.4081}
AlwaysAcceptAgent,0.1603,0.1979,0.2278,0.2549,0.2810


==> results_analysis/results/always_accept/acceptance_individual_utility/domain_c.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.3515},\textbf{0.4308},\textbf{0.5886},\textbf{0.6911},\textbf{0.8372}
AlwaysAcceptAgent,0.3510,0.4106,0.4751,0.5219,0.5641

==> results_analysis/results/always_accept/acceptance_individual_utility/domain_d.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.4334},\textbf{0.5416},\textbf{0.6658},\textbf{0.7912},\textbf{0.9070}
AlwaysAcceptAgent,0.4145,0.5025,0.5689,0.6324,0.6941


==> results_analysis/results/always_accept/acceptance_social_welfare/domain_a.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.3758},\textbf{0.4598},\textbf{0.5229},\textbf{0.5827},\textbf{0.6564}
AlwaysAcceptAgent,0.3749,0.4292,0.5034,0.5321,0.6083


==> results_analysis/results/always_accept/acceptance_social_welfare/domain_b.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.2836,\textbf{0.3518},\textbf{0.4015},\textbf{0.4601},\textbf{0.5133}
AlwaysAcceptAgent,\textbf{0.2840},0.3507,0.3959,0.4457,0.4823


==> results_analysis/results/always_accept/acceptance_social_welfare/domain_c.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.4387,\textbf{0.5411},\textbf{0.6386},\textbf{0.7400},\textbf{0.8454}
AlwaysAcceptAgent,\textbf{0.4388},0.5170,0.5909,0.6480,0.7031


==> results_analysis/results/always_accept/acceptance_social_welfare/domain_d.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.4462},\textbf{0.5488},\textbf{0.6932},\textbf{0.7368},\textbf{0.8589}
AlwaysAcceptAgent,0.4373,0.5296,0.5976,0.6642,0.7271


==> results_analysis/results/always_accept/social_welfare/domain_a.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.3583},\textbf{0.4159},\textbf{0.4560},\textbf{0.4858},0.4748
AlwaysAcceptAgent,0.3452,0.3978,0.4448,0.4360,0.4027
Agent33,0.2913,0.3352,0.4022,0.4509,0.5086
Agent36,0.1044,0.1654,0.2077,0.2566,0.2775
AgentH,0.2559,0.2994,0.3478,0.4001,0.4408
AgentKN,0.1607,0.2451,0.3300,0.4200,0.4767
AgentX,0.3059,0.3764,0.4319,0.4892,\textbf{0.5428}
AgreeableAgent2018,0.1539,0.2183,0.2845,0.3610,0.4183
Atlas3,0.3364,0.3820,0.3990,0.4500,0.5201
Caduceus,0.1370,0.1846,0.2376,0.2855,0.3092
JonnyBlack,0.0900,0.1173,0.1197,0.1497,0.1518
ParsAgent,0.1319,0.1852,0.2300,0.2802,0.2970
PonPokoAgent,0.1403,0.1416,0.1753,0.2117,0.2583
Rubick,0.1009,0.1011,0.1182,0.1487,0.1780
ShahAgent,0.2101,0.2488,0.1965,0.1897,0.2267
Sontag,0.1544,0.2071,0.2536,0.3008,0.3156
YXAgent,0.1355,0.1455,0.1709,0.2063,0.2207

==> results_analysis/results/always_accept/social_welfare/domain_b.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.2163,\textbf{0.2690},\textbf{0.3073},\textbf{0.3266},0.3340
AlwaysAcceptAgent,\textbf{0.2174},0.2639,0.2901,0.3099,0.3123
Agent33,0.1543,0.1991,0.2513,0.3040,0.3552
Agent36,0.0591,0.1021,0.1472,0.1943,0.2316
AgentH,0.0950,0.1351,0.1781,0.2213,0.2653
AgentKN,0.0762,0.1320,0.1905,0.2516,0.3083
AgentX,0.1562,0.2232,0.2829,0.3137,\textbf{0.4013}
AgreeableAgent2018,0.0585,0.1000,0.1431,0.1889,0.2269
Atlas3,0.1932,0.2350,0.2774,0.3158,0.3761
Caduceus,0.0643,0.1073,0.1514,0.1969,0.2326
JonnyBlack,0.0606,0.1051,0.1506,0.1983,0.2374
ParsAgent,0.0607,0.1030,0.1480,0.1937,0.2322
PonPokoAgent,0.0650,0.1070,0.1505,0.1972,0.2371
Rubick,0.0590,0.1018,0.1474,0.1941,0.2342
ShahAgent,0.0826,0.1266,0.1490,0.1935,0.2269
Sontag,0.0827,0.1297,0.1742,0.2231,0.2681
YXAgent,0.0643,0.1042,0.1476,0.1930,0.2312

==> results_analysis/results/always_accept/social_welfare/domain_c.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.5419},\textbf{0.6177},\textbf{0.6957},\textbf{0.7505},0.7441
AlwaysAcceptAgent,0.5410,0.6015,0.6599,0.7127,0.6982
Agent33,0.4809,0.5514,0.6207,0.6856,0.7180
Agent36,0.2591,0.3856,0.5167,0.6329,0.7353
AgentH,0.3888,0.4969,0.6082,0.7142,0.7980
AgentKN,0.2916,0.4213,0.5539,0.6738,0.7885
AgentX,0.5275,0.5896,0.6558,0.7180,0.7639
AgreeableAgent2018,0.2705,0.4003,0.5253,0.6397,0.7471
Atlas3,0.5613,0.6175,0.6698,0.7285,0.7753
Caduceus,0.3201,0.4425,0.5645,0.6712,0.7599
JonnyBlack,0.2462,0.3396,0.4328,0.5079,0.5715
ParsAgent,0.3221,0.4490,0.5758,0.6863,0.7760
PonPokoAgent,0.3309,0.4145,0.5031,0.5719,0.6483
Rubick,0.2086,0.2997,0.3866,0.4436,0.5331
ShahAgent,0.3782,0.4795,0.5833,0.5820,0.5461
Sontag,0.4801,0.5725,0.6697,0.7474,\textbf{0.8167}
YXAgent,0.3654,0.4481,0.5350,0.5797,0.6360

==> results_analysis/results/always_accept/social_welfare/domain_d.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.5409},\textbf{0.6115},\textbf{0.6498},\textbf{0.7075},0.7455
AlwaysAcceptAgent,0.5340,0.6014,0.6320,0.6944,0.7176
Agent33,0.4698,0.5458,0.6119,0.6724,0.7592
Agent36,0.2577,0.3700,0.4716,0.5917,0.6983
AgentH,0.4151,0.5132,0.6014,0.6850,\textbf{0.7629}
AgentKN,0.2992,0.3965,0.4945,0.6138,0.7311
AgentX,0.4306,0.5151,0.5840,0.6648,0.7443
AgreeableAgent2018,0.3007,0.3975,0.5012,0.6242,0.7474
Atlas3,0.5217,0.5562,0.6049,0.6633,0.7515
Caduceus,0.3033,0.3998,0.4956,0.6076,0.7153
JonnyBlack,0.2803,0.3607,0.4326,0.5356,0.6153
ParsAgent,0.3098,0.4098,0.5048,0.6148,0.7154
PonPokoAgent,0.3039,0.3887,0.4698,0.5705,0.6775
Rubick,0.2695,0.3531,0.4280,0.5341,0.6523
ShahAgent,0.3350,0.4494,0.4642,0.5550,0.6606
Sontag,0.3528,0.4547,0.5454,0.6351,0.7257
YXAgent,0.4982,0.5012,0.4729,0.5689,0.6790

==> results_analysis/results/beta_0.5/decline_rate_a.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1.0
HerbT+,\textbf{0.0626},\textbf{0.1413},0.4694,0.5860,0.8257
Agent33,0.5946,0.6105,0.6461,0.8431,0.9646
Agent36,0.9944,0.9943,0.9940,0.9937,0.9922
AgentH,0.8960,0.8909,0.8852,0.8798,0.8703
AgentKN,0.9579,0.9602,0.9588,0.9599,0.9523
AgentX,0.4319,0.4031,\textbf{0.3805},\textbf{0.3496},\textbf{0.3239}
AgreeableAgent2018,0.9836,0.9857,0.9866,0.9863,0.9848
Atlas3,0.2233,0.4049,0.5533,0.6703,0.7256
Caduceus,0.9640,0.9685,0.9712,0.9746,0.9820
JonnyBlack,0.9825,0.9869,0.9895,0.9875,0.9891
ParsAgent,0.9642,0.9675,0.9689,0.9693,0.9711
PonPokoAgent,0.9769,0.9771,0.9796,0.9812,0.9812
Rubick,0.9999,0.9999,0.9999,0.9999,0.9913
ShahAgent,0.8340,0.8858,0.9664,0.9819,0.9898
Sontag,0.8909,0.8895,0.8904,0.8848,0.8963
YXAgent,0.9629,0.9632,0.9700,0.9748,0.9713

==> results_analysis/results/beta_0.5/decline_rate_b.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1.0
HerbT+,\textbf{0.0709},\textbf{0.3545},0.7907,0.8812,0.8928
Agent33,0.8601,0.8668,0.9520,0.9774,0.9848
Agent36,0.9990,0.9992,0.9993,0.9993,0.9993
AgentH,0.9814,0.9809,0.9816,0.9813,0.9791
AgentKN,0.9866,0.9868,0.9859,0.9848,0.9827
AgentX,0.5504,0.5434,\textbf{0.5177},\textbf{0.5071},\textbf{0.4928}
AgreeableAgent2018,0.9994,0.9995,0.9996,0.9996,0.9996
Atlas3,0.3089,0.4034,0.6924,0.7944,0.9269
Caduceus,0.9972,0.9979,0.9985,0.9987,0.9991
JonnyBlack,0.9975,0.9978,0.9979,0.9979,0.9979
ParsAgent,0.9969,0.9976,0.9979,0.9980,0.9985
PonPokoAgent,0.9932,0.9943,0.9942,0.9944,0.9944
Rubick,0.9999,0.9999,0.9999,0.9998,0.9990
ShahAgent,0.9685,0.9760,0.9953,0.9966,0.9988
Sontag,0.9746,0.9739,0.9753,0.9747,0.9732
YXAgent,0.9903,0.9914,0.9918,0.9918,0.9917

==> results_analysis/results/beta_0.5/decline_rate_c.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1.0
HerbT+,\textbf{0.0690},\textbf{0.1601},\textbf{0.5068},0.5935,0.7591
Agent33,0.8043,0.8132,0.8644,0.8841,0.9792
Agent36,0.9934,0.9936,0.9931,0.9928,0.9919
AgentH,0.9275,0.9238,0.9150,0.9132,0.8931
AgentKN,0.9545,0.9507,0.9475,0.9474,0.9468
AgentX,0.5841,0.5804,0.5614,\textbf{0.5708},\textbf{0.5371}
AgreeableAgent2018,0.9787,0.9765,0.9760,0.9758,0.9758
Atlas3,0.2297,0.3973,0.6210,0.6576,0.7706
Caduceus,0.9575,0.9599,0.9660,0.9686,0.9833
JonnyBlack,0.9723,0.9703,0.9711,0.9715,0.9768
ParsAgent,0.9549,0.9523,0.9460,0.9452,0.9549
PonPokoAgent,0.9228,0.9175,0.9122,0.9157,0.9057
Rubick,0.9999,0.9999,0.9999,0.9885,0.9790
ShahAgent,0.8776,0.9085,0.9375,0.9412,0.9847
Sontag,0.7564,0.7450,0.7263,0.7256,0.6974
YXAgent,0.8535,0.8458,0.8403,0.8492,0.8266

==> results_analysis/results/beta_0.5/decline_rate_d.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1.0
HerbT+,\textbf{0.0669},\textbf{0.2612},0.4696,0.5243,0.7144
Agent33,0.5489,0.5438,0.5805,0.6074,0.7333
Agent36,0.9907,0.9904,0.9870,0.9872,0.9845
AgentH,0.8613,0.8545,0.8279,0.8258,0.7888
AgentKN,0.8064,0.7979,0.7817,0.7807,0.7531
AgentX,0.9482,0.9528,0.9540,0.9549,0.9547
AgreeableAgent2018,0.8647,0.8607,0.8550,0.8532,0.8428
Atlas3,0.2310,0.3544,\textbf{0.4323},\textbf{0.4991},0.6989
Caduceus,0.8501,0.8812,0.9155,0.9344,0.9655
JonnyBlack,0.8353,0.8240,0.8044,0.8009,0.7807
ParsAgent,0.7961,0.7828,0.7643,0.7573,0.7423
PonPokoAgent,0.8081,0.7982,0.7826,0.7815,0.7544
Rubick,0.9999,0.9999,0.9999,0.9643,0.7801
ShahAgent,0.8683,0.8775,0.9121,0.9316,0.9177
Sontag,0.6911,0.6733,0.6601,0.6617,\textbf{0.6462}
YXAgent,0.3549,0.3540,0.7441,0.7419,0.7177

==> results_analysis/results/chosen_offers_social_welfare/domain_a.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.7304},\textbf{0.5272},0.5276,0.6003,0.6925
Agent33,0.3516,0.4315,0.5045,0.5852,0.6817
Agent36,0.1982,0.3400,0.4477,0.5631,0.6813
AgentH,0.4190,0.4955,\textbf{0.5600},\textbf{0.6144},0.6694
AgentKN,0.2162,0.3318,0.4396,0.5556,0.6767
AgentX,0.3464,0.4327,0.5277,0.5993,\textbf{0.6958}
AgreeableAgent2018,0.1991,0.3228,0.4294,0.5453,0.6678
Atlas3,0.2550,0.3734,0.4521,0.5595,0.6784
Caduceus,0.2280,0.3401,0.4488,0.5654,0.6949
JonnyBlack,0.2236,0.3604,0.4258,0.5374,0.6664
ParsAgent,0.2260,0.3452,0.4478,0.5649,0.6909
PonPokoAgent,0.2216,0.3188,0.4278,0.5412,0.6784
Rubick,0.2233,0.3165,0.4290,0.5459,0.6877
ShahAgent,0.3595,0.3864,0.4357,0.5453,0.6871
Sontag,0.2223,0.3356,0.4405,0.5480,0.6650
YXAgent,0.2427,0.3329,0.4356,0.5476,0.6668

==> results_analysis/results/chosen_offers_social_welfare/domain_b.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.5102},\textbf{0.5122},\textbf{0.4200},0.4477,0.5153
Agent33,0.2325,0.2964,0.3677,0.4327,0.5093
Agent36,0.1460,0.2398,0.3272,0.4175,0.5124
AgentH,0.2786,0.3406,0.3960,0.4452,0.5074
AgentKN,0.1406,0.2317,0.3210,0.4072,0.4965
AgentX,0.2985,0.3672,0.4146,\textbf{0.4636},0.5046
AgreeableAgent2018,0.1426,0.2369,0.3269,0.4191,\textbf{0.5165}
Atlas3,0.2475,0.3013,0.3606,0.4249,0.5128
Caduceus,0.1521,0.2449,0.3295,0.4163,0.5105
JonnyBlack,0.1378,0.2326,0.3243,0.4179,0.5154
ParsAgent,0.1453,0.2372,0.3261,0.4163,0.5117
PonPokoAgent,0.1414,0.2311,0.3181,0.4071,0.4993
Rubick,0.1384,0.2317,0.3233,0.4171,0.5148
ShahAgent,0.1849,0.2541,0.3196,0.4064,0.4948
Sontag,0.1533,0.2455,0.3296,0.4137,0.4986
YXAgent,0.1433,0.2325,0.3197,0.4090,0.5012

==> results_analysis/results/chosen_offers_social_welfare/domain_c.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.8518},\textbf{0.7896},\textbf{0.7067},0.7662,0.8590
Agent33,0.5272,0.6134,0.6988,0.7686,0.8417
Agent36,0.3245,0.4577,0.5952,0.7286,0.8574
AgentH,0.5060,0.5956,0.6818,0.7634,0.8332
AgentKN,0.3715,0.4942,0.6154,0.7372,0.8513
AgentX,0.4852,0.5718,0.6576,0.7576,0.8518
AgreeableAgent2018,0.2876,0.4323,0.5725,0.7128,0.8445
Atlas3,0.6677,0.6863,0.7006,\textbf{0.7692},0.8606
Caduceus,0.3734,0.4885,0.6055,0.7212,0.8449
JonnyBlack,0.3191,0.4503,0.5826,0.7207,0.8573
ParsAgent,0.3595,0.4916,0.6237,0.7413,0.8567
PonPokoAgent,0.4005,0.5060,0.6082,0.7360,0.8472
Rubick,0.3022,0.4382,0.5780,0.7215,\textbf{0.8659}
ShahAgent,0.5617,0.6169,0.6732,0.7493,0.8483
Sontag,0.5138,0.5942,0.6786,0.7641,0.8425
YXAgent,0.3468,0.4663,0.5865,0.7126,0.8364

==> results_analysis/results/chosen_offers_social_welfare/domain_d.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.8262},\textbf{0.8063},\textbf{0.7991},0.7593,0.8605
Agent33,0.6119,0.6772,0.7202,0.7522,0.8199
Agent36,0.3032,0.4510,0.5658,0.6923,0.8145
AgentH,0.6080,0.6744,0.7333,\textbf{0.7893},0.8442
AgentKN,0.3512,0.4675,0.5861,0.7155,0.8525
AgentX,0.3741,0.4869,0.5982,0.7262,\textbf{0.8647}
AgreeableAgent2018,0.3022,0.4279,0.5387,0.6734,0.7951
Atlas3,0.5715,0.6181,0.6565,0.7133,0.8020
Caduceus,0.3683,0.4820,0.5904,0.7076,0.8330
JonnyBlack,0.3752,0.4922,0.6022,0.7264,0.8583
ParsAgent,0.3224,0.4464,0.5630,0.6936,0.8195
PonPokoAgent,0.3121,0.4267,0.5438,0.6609,0.7996
Rubick,0.3513,0.4680,0.5806,0.7086,0.8446
ShahAgent,0.5408,0.5841,0.6015,0.6880,0.8094
Sontag,0.3744,0.4744,0.5816,0.6799,0.7901
YXAgent,0.3469,0.4499,0.5473,0.6655,0.8111

==> results_analysis/results/decline_rate/decline_rate_a.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.0049},\textbf{0.2081},\textbf{0.3469},0.6515,0.9353
Agent33,0.4980,0.4953,0.6532,0.8521,0.9664
Agent36,0.9970,0.9954,0.9940,0.9936,0.9926
AgentH,0.8613,0.8859,0.8866,0.8839,0.8758
AgentKN,0.9617,0.9678,0.9611,0.9579,0.9344
AgentX,0.3119,0.3821,0.3965,\textbf{0.3679},\textbf{0.3468}
AgreeableAgent2018,0.9861,0.9847,0.9866,0.9862,0.9856
Atlas3,0.1776,0.4048,0.5553,0.6825,0.7608
Caduceus,0.9688,0.9738,0.9714,0.9746,0.9796
JonnyBlack,0.9898,0.9834,0.9895,0.9892,0.9879
ParsAgent,0.9667,0.9680,0.9706,0.9679,0.9700
PonPokoAgent,0.9818,0.9798,0.9805,0.9811,0.9703
Rubick,0.9999,0.9999,0.9999,0.9999,0.9874
ShahAgent,0.7928,0.9033,0.9663,0.9825,0.9824
Sontag,0.9539,0.9059,0.8980,0.8880,0.8936
YXAgent,0.9733,0.9678,0.9757,0.9718,0.9687

==> results_analysis/results/decline_rate/decline_rate_b.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.0034},\textbf{0.2385},0.5701,0.7783,0.9614
Agent33,0.8496,0.8686,0.9074,0.9757,0.9850
Agent36,0.9989,0.9992,0.9993,0.9993,0.9993
AgentH,0.9823,0.9810,0.9807,0.9828,0.9791
AgentKN,0.9869,0.9871,0.9862,0.9860,0.9830
AgentX,0.5590,0.5489,\textbf{0.5384},\textbf{0.5204},\textbf{0.4997}
AgreeableAgent2018,0.9992,0.9995,0.9995,0.9996,0.9996
Atlas3,0.2263,0.4081,0.5891,0.7413,0.9293
Caduceus,0.9967,0.9979,0.9981,0.9986,0.9991
JonnyBlack,0.9974,0.9978,0.9978,0.9981,0.9979
ParsAgent,0.9965,0.9976,0.9978,0.9981,0.9986
PonPokoAgent,0.9928,0.9943,0.9940,0.9943,0.9943
Rubick,0.9999,0.9999,0.9999,0.9999,0.9991
ShahAgent,0.9648,0.9760,0.9950,0.9955,0.9987
Sontag,0.9749,0.9756,0.9771,0.9770,0.9741
YXAgent,0.9894,0.9917,0.9918,0.9917,0.9920

==> results_analysis/results/decline_rate/decline_rate_c.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.0063},\textbf{0.2312},\textbf{0.4576},0.7248,0.9596
Agent33,0.8081,0.8196,0.8299,0.8824,0.9800
Agent36,0.9936,0.9915,0.9935,0.9931,0.9920
AgentH,0.9283,0.9188,0.9095,0.9172,0.8942
AgentKN,0.9552,0.9539,0.9525,0.9512,0.9470
AgentX,0.5847,0.5742,0.5677,\textbf{0.5675},\textbf{0.5410}
AgreeableAgent2018,0.9793,0.9757,0.9767,0.9769,0.9761
Atlas3,0.2335,0.3630,0.4942,0.6768,0.7776
Caduceus,0.9583,0.9585,0.9613,0.9701,0.9835
JonnyBlack,0.9732,0.9749,0.9734,0.9712,0.9757
ParsAgent,0.9552,0.9504,0.9446,0.9483,0.9559
PonPokoAgent,0.9222,0.9214,0.9197,0.9163,0.9077
Rubick,0.9999,0.9999,0.9999,0.9999,0.9787
ShahAgent,0.8808,0.9062,0.9353,0.9441,0.9843
Sontag,0.7619,0.7590,0.7532,0.7224,0.7042
YXAgent,0.8553,0.8346,0.8152,0.8369,0.8307

==> results_analysis/results/decline_rate/decline_rate_d.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.0059},\textbf{0.1574},\textbf{0.3780},0.5084,0.6614
Agent33,0.5089,0.5500,0.5514,0.6120,0.8323
Agent36,0.9981,0.9905,0.9879,0.9874,0.9976
AgentH,0.8512,0.8584,0.8371,0.8284,0.7810
AgentKN,0.7785,0.8037,0.7939,0.7852,0.6741
AgentX,0.9492,0.9534,0.9549,0.9541,0.9559
AgreeableAgent2018,0.8466,0.8640,0.8630,0.8560,0.9092
Atlas3,0.2095,0.3611,0.4412,\textbf{0.5076},0.6396
Caduceus,0.8288,0.8839,0.9063,0.9356,0.9566
JonnyBlack,0.8137,0.8294,0.8179,0.8058,0.8779
ParsAgent,0.7683,0.7892,0.7749,0.7609,0.6594
PonPokoAgent,0.7773,0.8038,0.7946,0.7852,0.6713
Rubick,0.9999,0.9999,0.9999,0.9999,0.7027
ShahAgent,0.8613,0.8803,0.9133,0.9327,0.8931
Sontag,0.9581,0.6824,0.6715,0.6666,0.9103
YXAgent,0.7698,0.7152,0.7554,0.7441,\textbf{0.6161}

==> results_analysis/results/discounts_social_welfare/domain_a.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.3539},\textbf{0.4060},\textbf{0.4485},\textbf{0.5002},0.4675
Agent33,0.2213,0.3187,0.3944,0.4457,0.5034
Agent36,0.0975,0.1614,0.2029,0.2513,0.2719
AgentH,0.1921,0.2870,0.3395,0.3934,0.4339
AgentKN,0.1473,0.2436,0.3296,0.4206,0.4767
AgentX,0.2401,0.3643,0.4247,0.4844,\textbf{0.5387}
AgreeableAgent2018,0.1298,0.2120,0.2794,0.3560,0.4112
Atlas3,0.2710,0.3726,0.3926,0.4456,0.5148
Caduceus,0.1171,0.1805,0.2335,0.2813,0.3031
JonnyBlack,0.0605,0.1088,0.1145,0.1444,0.1453
ParsAgent,0.1037,0.1794,0.2245,0.2754,0.2910
PonPokoAgent,0.1117,0.1353,0.1683,0.2054,0.2484
Rubick,0.0684,0.0930,0.1096,0.1405,0.1643
ShahAgent,0.1830,0.2035,0.1904,0.1837,0.2170
Sontag,0.1413,0.1993,0.2455,0.2936,0.3076
YXAgent,0.0926,0.1379,0.1623,0.1995,0.2121

==> results_analysis/results/discounts_social_welfare/domain_b.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.2066},\textbf{0.2549},\textbf{0.3008},\textbf{0.3459},0.3286
Agent33,0.1468,0.1924,0.2455,0.2993,0.3512
Agent36,0.0576,0.1005,0.1453,0.1921,0.2295
AgentH,0.0892,0.1290,0.1726,0.2163,0.2605
AgentKN,0.0743,0.1299,0.1883,0.2493,0.3056
AgentX,0.1513,0.2184,0.2783,0.3397,\textbf{0.3979}
AgreeableAgent2018,0.0565,0.0979,0.1407,0.1864,0.2242
Atlas3,0.1861,0.2296,0.2727,0.3222,0.3719
Caduceus,0.0621,0.1051,0.1490,0.1945,0.2301
JonnyBlack,0.0586,0.1030,0.1485,0.1960,0.2348
ParsAgent,0.0590,0.1013,0.1460,0.1915,0.2298
PonPokoAgent,0.0625,0.1045,0.1478,0.1944,0.2338
Rubick,0.0571,0.0998,0.1451,0.1917,0.2314
ShahAgent,0.0801,0.1239,0.1466,0.1908,0.2240
Sontag,0.0795,0.1262,0.1706,0.2194,0.2642
YXAgent,0.0616,0.1016,0.1450,0.1902,0.2282

==> results_analysis/results/discounts_social_welfare/domain_c.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.5358},\textbf{0.6245},\textbf{0.6952},\textbf{0.7505},0.7427
Agent33,0.4747,0.5177,0.6171,0.6835,0.7162
Agent36,0.2552,0.3357,0.5131,0.6305,0.7340
AgentH,0.3847,0.4771,0.6062,0.7149,0.7999
AgentKN,0.2893,0.4153,0.5552,0.6770,0.7924
AgentX,0.5206,0.5548,0.6504,0.7153,0.7625
AgreeableAgent2018,0.2665,0.4342,0.5214,0.6370,0.7451
Atlas3,0.5148,0.6169,0.6637,0.7260,0.7734
Caduceus,0.3170,0.4759,0.5633,0.6711,0.7598
JonnyBlack,0.2405,0.3088,0.4272,0.5019,0.5674
ParsAgent,0.3182,0.3955,0.5721,0.6848,0.7754
PonPokoAgent,0.3239,0.4232,0.4962,0.5666,0.6444
Rubick,0.2026,0.3194,0.3797,0.4374,0.5274
ShahAgent,0.3730,0.5263,0.5797,0.5772,0.5401
Sontag,0.4749,0.5861,0.6664,0.7458,\textbf{0.8167}
YXAgent,0.3576,0.4135,0.5263,0.5745,0.6321

==> results_analysis/results/discounts_social_welfare/domain_d.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,\textbf{0.5330},\textbf{0.5966},\textbf{0.6464},\textbf{0.7057},0.7444
Agent33,0.4640,0.5418,0.6087,0.6706,0.7581
Agent36,0.2473,0.3652,0.4676,0.5888,0.6930
AgentH,0.4081,0.5087,0.5981,0.6834,\textbf{0.7627}
AgentKN,0.2932,0.3923,0.4915,0.6122,0.7311
AgentX,0.4209,0.5083,0.5786,0.6614,0.7423
AgreeableAgent2018,0.2941,0.3925,0.4973,0.6218,0.7458
Atlas3,0.5145,0.5513,0.6009,0.6605,0.7501
Caduceus,0.2970,0.3952,0.4916,0.6049,0.7130
JonnyBlack,0.2738,0.3557,0.4282,0.5323,0.6104
ParsAgent,0.3031,0.4048,0.5008,0.6119,0.7130
PonPokoAgent,0.2970,0.3836,0.4653,0.5671,0.6752
Rubick,0.2630,0.3475,0.4226,0.5300,0.6491
ShahAgent,0.3293,0.4453,0.4601,0.5518,0.6581
Sontag,0.3405,0.4493,0.5411,0.6319,0.7216
YXAgent,0.4950,0.4985,0.4681,0.5655,0.6767

==> results_analysis/results/expected_social_welfare/counteroffers.csv <==
Agents,Social Welfare Difference,Number of Counteroffers
HerbT+,0.2085,1017189
Agent33,-0.0025,1240831
Agent36,-0.0025,1903356
AgentH,-0.0911,1076611
AgentKN,-0.0051,1415659
AgentX,0.2075,1299679
AgreeableAgent2018,0.0095,1597010
Atlas3,-0.0537,1289409
Caduceus,0.0577,1867348
JonnyBlack,-0.0077,1509897
ParsAgent,-0.0150,1377993
PonPokoAgent,-0.0341,1422400
Rubick,-0.0179,1326326
ShahAgent,0.0322,1779191
Sontag,-0.0999,1073314
YXAgent,-0.0307,1289336

==> results_analysis/results/expected_social_welfare/social_welfare.csv <==
Scoring Function,Social Welfare
Original,0.7505
Expected Social Welfare Based,0.7165

==> results_analysis/results/herb_agent33/offers_accepts/domain_a_accepts.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.3758,0.4598,0.5229,0.5827,0.6564
Agent33,0.3732,0.4718,0.5385,0.5987,0.6920

==> results_analysis/results/herb_agent33/offers_accepts/domain_a_offers.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.7296,0.6265,0.5687,0.5524,0.6189
Agent33,0.3794,0.4784,0.5512,0.6220,0.6955

==> results_analysis/results/herb_agent33/offers_accepts/domain_b_accepts.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.2836,0.3518,0.4015,0.4601,0.5133
Agent33,0.2449,0.3150,0.3618,0.4159,0.5065

==> results_analysis/results/herb_agent33/offers_accepts/domain_b_offers.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.5098,0.4714,0.4343,0.4539,0.5024
Agent33,0.2730,0.3426,0.4010,0.4540,0.5089

==> results_analysis/results/herb_agent33/offers_accepts/domain_c_accepts.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.4387,0.5411,0.6386,0.7400,0.8454
Agent33,0.4642,0.5558,0.6430,0.7604,0.8287

==> results_analysis/results/herb_agent33/offers_accepts/domain_c_offers.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.8514,0.7537,0.6605,0.6928,0.7627
Agent33,0.4265,0.4992,0.5911,0.6517,0.7196

==> results_analysis/results/herb_agent33/offers_accepts/domain_d_accepts.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.4462,0.5488,0.6932,0.7368,0.8589
Agent33,0.4800,0.5916,0.6753,0.7613,0.8587


==> results_analysis/results/herb_agent33/offers_accepts/domain_d_offers.csv <==
Agent,df=0.2,df=0.4,df=0.6,df=0.8,df=1
HerbT+,0.5462,0.5902,0.7025,0.7690,0.8345
Agent33,0.4373,0.5264,0.5940,0.6769,0.7573

==> results_analysis/results/negotiation_agreement_rate/domain_a.csv <==
Agent,0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1
HerbT+,0.2037,0.1702,0.1631,0.1612,0.1503,0.1440,0.1025,0.0990,0.0569,0.0024,0.0002
Agent33,0.2749,0.2850,0.2838,0.2791,0.2890,0.2859,0.2817,0.2899,0.2816,0.2784,0.2786
Agent36,\textbf{0.3636},\textbf{0.3612},\textbf{0.3650},\textbf{0.3615},\textbf{0.3703},\textbf{0.3629},\textbf{0.3611},\textbf{0.3672},\textbf{0.3643},\textbf{0.3548},\textbf{0.3618}
AgentH,0.2980,0.3064,0.3143,0.3055,0.3121,0.3076,0.3108,0.3136,0.3104,0.3061,0.3092
AgentKN,0.2449,0.2478,0.2495,0.2417,0.2471,0.2484,0.2461,0.2498,0.2447,0.2426,0.2470
AgentX,0.0621,0.0686,0.0660,0.0664,0.0671,0.0667,0.0656,0.0659,0.0668,0.0665,0.0667
AgreeableAgent2018,0.3162,0.3153,0.3205,0.3104,0.3199,0.3137,0.3130,0.3184,0.3119,0.3110,0.3070
Atlas3,0.0539,0.0606,0.0576,0.0580,0.0590,0.0592,0.0548,0.0602,0.0576,0.0573,0.0565
Caduceus,0.3028,0.3008,0.3006,0.3001,0.2975,0.3016,0.2994,0.3024,0.2934,0.2950,0.2964
JonnyBlack,0.2281,0.2348,0.2399,0.2321,0.2375,0.2347,0.2335,0.2395,0.2334,0.2333,0.2327
ParsAgent,0.2659,0.2732,0.2730,0.2672,0.2721,0.2686,0.2708,0.2776,0.2675,0.2669,0.2709
PonPokoAgent,0.2834,0.2880,0.2902,0.2852,0.2937,0.2893,0.2896,0.2980,0.2883,0.2846,0.2886
Rubick,0.1983,0.2005,0.1951,0.1961,0.2053,0.2091,0.2008,0.2081,0.2015,0.2041,0.2032
ShahAgent,0.0766,0.0795,0.0789,0.0778,0.0815,0.0788,0.0784,0.0805,0.0768,0.0785,0.0809
Sontag,0.2082,0.2165,0.2188,0.2187,0.2246,0.2182,0.2189,0.2250,0.2200,0.2186,0.2159
YXAgent,0.3005,0.3035,0.3038,0.2970,0.3044,0.3011,0.3012,0.3079,0.3007,0.2985,0.2994

==> results_analysis/results/negotiation_agreement_rate/domain_b.csv <==
Agent,0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1
HerbT+,0.1760,0.1412,0.1200,0.1046,0.0616,0.0463,0.0410,0.0302,0.0303,0.0201,0.0183
Agent33,\textbf{0.3341},\textbf{0.3369},\textbf{0.3364},\textbf{0.3332},\textbf{0.3301},\textbf{0.3310},\textbf{0.3386},\textbf{0.3411},\textbf{0.3327},\textbf{0.3318},\textbf{0.3410}
Agent36,0.1002,0.0975,0.0962,0.0987,0.0980,0.1007,0.0993,0.1022,0.0988,0.1002,0.0989
AgentH,0.0758,0.0801,0.0811,0.0824,0.0848,0.0876,0.0889,0.0893,0.0889,0.0917,0.0966
AgentKN,0.0825,0.0861,0.0882,0.0868,0.0882,0.0946,0.0921,0.0958,0.0934,0.0885,0.0938
AgentX,0.0154,0.0166,0.0191,0.0167,0.0182,0.0172,0.0174,0.0189,0.0184,0.0195,0.0183
AgreeableAgent2018,0.0895,0.0888,0.0903,0.0890,0.0885,0.0931,0.0909,0.0936,0.0915,0.0916,0.0943
Atlas3,0.1156,0.1223,0.1230,0.1258,0.1206,0.1216,0.1187,0.1264,0.1219,0.1207,0.1214
Caduceus,0.1097,0.1033,0.1035,0.1030,0.1054,0.1093,0.1109,0.1072,0.1058,0.1066,0.1102
JonnyBlack,0.0997,0.1036,0.1052,0.1021,0.1061,0.1091,0.1056,0.1064,0.1065,0.1045,0.1074
ParsAgent,0.0914,0.0928,0.0905,0.0906,0.0915,0.0917,0.0899,0.0927,0.0914,0.0926,0.0944
PonPokoAgent,0.0972,0.0984,0.0985,0.0983,0.1020,0.1020,0.0987,0.1009,0.1013,0.0976,0.1070
Rubick,0.1141,0.1106,0.1107,0.1121,0.1112,0.1146,0.1130,0.1135,0.1104,0.1130,0.1143
ShahAgent,0.0669,0.0661,0.0659,0.0676,0.0675,0.0701,0.0718,0.0736,0.0688,0.0697,0.0752
Sontag,0.1129,0.1132,0.1133,0.1151,0.1127,0.1160,0.1179,0.1190,0.1161,0.1187,0.1153
YXAgent,0.0754,0.0766,0.0731,0.0766,0.0775,0.0772,0.0785,0.0784,0.0784,0.0774,0.0764

==> results_analysis/results/negotiation_agreement_rate/domain_c.csv <==
Agent,0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1
HerbT+,0.2160,0.1940,0.1781,0.1668,0.1543,0.1525,0.1487,0.1428,0.1405,0.1378,0.1302
Agent33,0.4486,0.4503,0.4444,0.4473,0.4470,0.4271,0.4454,0.4493,0.4515,0.4472,0.4545
Agent36,\textbf{0.5546},\textbf{0.5507},\textbf{0.5523},\textbf{0.5486},0.5493,0.5362,0.5455,0.5550,0.5459,\textbf{0.5560},0.5503
AgentH,0.3384,0.3399,0.3407,0.3437,0.3452,0.3523,0.3494,0.3466,0.3432,0.3494,0.3552
AgentKN,0.2566,0.2545,0.2502,0.2571,0.2543,0.2510,0.2536,0.2560,0.2539,0.2507,0.2565
AgentX,0.0797,0.0849,0.0839,0.0852,0.0848,0.0796,0.0879,0.0838,0.0818,0.0860,0.0868
AgreeableAgent2018,0.4257,0.4255,0.4216,0.4267,0.4279,0.4295,0.4225,0.4293,0.4265,0.4297,0.4271
Atlas3,0.3094,0.3118,0.3153,0.3095,0.3148,0.3240,0.3193,0.3140,0.3089,0.3130,0.3176
Caduceus,0.3392,0.3356,0.3425,0.3373,0.3324,0.3407,0.3347,0.3407,0.3342,0.3359,0.3340
JonnyBlack,0.4166,0.4165,0.4165,0.4174,0.4110,0.4339,0.4146,0.4201,0.4126,0.4178,0.4180
ParsAgent,0.3201,0.3174,0.3221,0.3223,0.3165,0.3195,0.3241,0.3122,0.3164,0.3167,0.3264
PonPokoAgent,0.2804,0.2776,0.2797,0.2751,0.2802,0.2901,0.2917,0.2823,0.2830,0.2812,0.2911
Rubick,0.5529,0.5484,0.5483,0.5478,\textbf{0.5521},\textbf{0.5390},\textbf{0.5507},\textbf{0.5620},\textbf{0.5485},0.5519,\textbf{0.5529}
ShahAgent,0.3356,0.3355,0.3321,0.3365,0.3339,0.3381,0.3346,0.3345,0.3268,0.3354,0.3343
Sontag,0.1014,0.1102,0.1083,0.1086,0.1083,0.0957,0.1133,0.1061,0.1135,0.1109,0.1121
YXAgent,0.1951,0.1974,0.1928,0.1930,0.2001,0.2057,0.1983,0.2064,0.2008,0.2033,0.1991

==> results_analysis/results/negotiation_agreement_rate/domain_d.csv <==
Agent,0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1
HerbT+,0.2272,0.2110,0.1957,0.2048,0.2129,0.2069,0.2204,0.2184,0.2150,0.2134,0.2137
Agent33,\textbf{0.3805},\textbf{0.3842},\textbf{0.3831},\textbf{0.3800},\textbf{0.3840},\textbf{0.3839},\textbf{0.3772},\textbf{0.3736},\textbf{0.3827},\textbf{0.3753},\textbf{0.3832}
Agent36,0.3440,0.3437,0.3443,0.3491,0.3466,0.3521,0.3437,0.3451,0.3430,0.3470,0.3446
AgentH,0.2754,0.2840,0.2797,0.2838,0.2838,0.2848,0.2809,0.2832,0.2820,0.2821,0.2845
AgentKN,0.1773,0.1780,0.1774,0.1750,0.1736,0.1753,0.1764,0.1772,0.1771,0.1750,0.1772
AgentX,0.2743,0.2785,0.2743,0.2753,0.2721,0.2708,0.2714,0.2711,0.2714,0.2710,0.2707
AgreeableAgent2018,0.2076,0.2092,0.2051,0.2066,0.2010,0.2075,0.2029,0.2025,0.2037,0.2038,0.2008
Atlas3,0.2420,0.2431,0.2391,0.2473,0.2420,0.2452,0.2450,0.2423,0.2419,0.2445,0.2455
Caduceus,0.2619,0.2596,0.2639,0.2630,0.2602,0.2608,0.2604,0.2621,0.2628,0.2649,0.2688
JonnyBlack,0.1967,0.1961,0.1956,0.1963,0.1966,0.1967,0.1964,0.1975,0.1963,0.1959,0.1959
ParsAgent,0.2159,0.2183,0.2173,0.2216,0.2153,0.2232,0.2184,0.2182,0.2234,0.2225,0.2197
PonPokoAgent,0.2485,0.2449,0.2450,0.2411,0.2408,0.2410,0.2455,0.2417,0.2430,0.2430,0.2434
Rubick,0.1907,0.1892,0.1882,0.1929,0.1901,0.1908,0.1878,0.1875,0.1898,0.1897,0.1855
ShahAgent,0.3337,0.3373,0.3326,0.3360,0.3368,0.3367,0.3358,0.3349,0.3336,0.3326,0.3336
Sontag,0.1082,0.1114,0.1156,0.1111,0.1141,0.1192,0.1109,0.1126,0.1132,0.1142,0.1111
YXAgent,0.1963,0.1970,0.1950,0.1959,0.1959,0.1947,0.1980,0.1976,0.1976,0.1984,0.1901

==> results_analysis/results/same_agent/domain_a.csv <==
Agent,0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1
HerbT+,0.5644,0.5804,0.5995,\textbf{0.6219},\textbf{0.6422},\textbf{0.6606},\textbf{0.6775},\textbf{0.6891},\textbf{0.7149},\textbf{0.7226},\textbf{0.7304}
Agent33,0.2260,0.2069,0.1520,0.1509,0.2985,0.1653,0.2914,0.1074,0.2292,0.2102,0.2933
Agent36,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
AgentH,0.1967,0.1990,0.2005,0.2017,0.1919,0.1763,0.1941,0.1929,0.1988,0.1948,0.2023
AgentKN,0.1621,0.1592,0.1674,0.1656,0.1658,0.1601,0.1602,0.1602,0.1633,0.1561,0.1591
AgentX,0.5961,0.5729,0.5718,0.6010,0.5982,0.5856,0.5903,0.5923,0.6197,0.5861,0.5846
AgreeableAgent2018,0.1348,0.1335,0.1348,0.1273,0.1323,0.1323,0.1298,0.1323,0.1348,0.1310,0.1323
Atlas3,\textbf{0.5993},\textbf{0.6126},\textbf{0.6095},0.5950,0.6018,0.5979,0.5959,0.6185,0.6048,0.6109,0.6029
Caduceus,0.0000,0.0000,0.0000,0.0000,0.0000,0.0127,0.0000,0.0000,0.0000,0.0000,0.0126
JonnyBlack,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
ParsAgent,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
PonPokoAgent,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
Rubick,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
ShahAgent,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
Sontag,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
YXAgent,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000

==> results_analysis/results/same_agent/domain_b.csv <==
Agent,0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1
HerbT+,0.3575,0.3745,0.3842,0.4086,\textbf{0.4239},\textbf{0.4355},\textbf{0.4513},\textbf{0.4687},\textbf{0.4841},\textbf{0.5053},\textbf{0.5059}
Agent33,0.1592,0.1611,0.1790,0.1875,0.1448,0.1995,0.2054,0.1647,0.1621,0.1529,0.1645
Agent36,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
AgentH,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
AgentKN,0.1004,0.1148,0.1004,0.1287,0.1150,0.1004,0.1292,0.1148,0.1148,0.1153,0.1150
AgentX,0.3969,0.3869,0.3920,0.4026,0.4006,0.4042,0.3984,0.3899,0.4016,0.4041,0.3990
AgreeableAgent2018,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
Atlas3,\textbf{0.4102},\textbf{0.4097},\textbf{0.4096},\textbf{0.4099},0.4107,0.4107,0.4100,0.4097,0.4097,0.4090,0.4096
Caduceus,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
JonnyBlack,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
ParsAgent,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
PonPokoAgent,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
Rubick,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
ShahAgent,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
Sontag,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004
YXAgent,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004,0.1004

==> results_analysis/results/same_agent/domain_c.csv <==
Agent,0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1
HerbT+,0.7976,0.8095,0.8143,0.8223,0.8239,\textbf{0.8302},\textbf{0.8350},\textbf{0.8490},\textbf{0.8542},\textbf{0.8562},\textbf{0.8651}
Agent33,0.5773,0.3855,0.4699,0.5243,0.5523,0.3656,0.4377,0.5138,0.3493,0.4362,0.3399
Agent36,0.0000,0.0619,0.1835,0.2469,0.0618,0.1192,0.1233,0.0617,0.0000,0.1878,0.0573
AgentH,0.7331,0.7437,0.7458,0.7428,0.7521,0.7377,0.7326,0.7224,0.7454,0.7508,0.7318
AgentKN,0.7013,0.6894,0.7064,0.7041,0.6967,0.6919,0.6874,0.7025,0.6966,0.6966,0.6981
AgentX,0.8119,0.8300,0.8063,0.8358,0.8317,0.8297,0.8308,0.8234,0.8441,0.8094,0.8294
AgreeableAgent2018,0.6851,0.6843,0.6860,0.6854,0.6868,0.6843,0.6871,0.6849,0.6830,0.6843,0.6831
Atlas3,\textbf{0.8314},\textbf{0.8351},0.8240,\textbf{0.8244},\textbf{0.8384},0.8290,0.8289,0.8238,0.8316,0.8278,0.8350
Caduceus,0.7037,0.5653,0.5212,0.6759,0.5243,0.5531,0.5171,0.6896,0.5827,0.6372,0.5772
JonnyBlack,0.7172,0.7172,0.7172,0.7172,0.7172,0.7172,0.7172,0.7172,0.7172,0.7172,0.7172
ParsAgent,0.6976,0.5412,0.5944,0.6215,0.5602,0.5058,0.5403,0.6043,0.6768,0.4986,0.6321
PonPokoAgent,0.1286,0.1300,0.3177,0.3235,0.1255,0.1884,0.2532,0.2560,0.1926,0.2645,0.1938
Rubick,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000
ShahAgent,0.0663,0.0000,0.0663,0.0000,0.0000,0.0647,0.0000,0.0654,0.0589,0.0664,0.0659
Sontag,0.8075,0.8085,\textbf{0.8262},0.8183,0.8123,0.8083,0.8166,0.8184,0.8186,0.8098,0.8084
YXAgent,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000,0.0000

==> results_analysis/results/same_agent/domain_d.csv <==
Agent,0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1
HerbT+,0.7409,0.7620,0.7669,0.7839,0.7979,0.8162,0.8209,0.8407,0.8527,\textbf{0.8609},\textbf{0.8667}
Agent33,0.7228,0.7287,0.5976,0.7006,0.6018,0.6441,0.6782,0.7315,0.6271,0.6714,0.6537
Agent36,0.8192,0.7902,0.8192,0.7902,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192
AgentH,\textbf{0.8623},\textbf{0.8623},\textbf{0.8580},\textbf{0.8623},\textbf{0.8623},\textbf{0.8623},\textbf{0.8623},\textbf{0.8667},\textbf{0.8580},0.8580,0.8457
AgentKN,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000
AgentX,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000
AgreeableAgent2018,0.7306,0.7306,0.7306,0.7306,0.7306,0.7306,0.7306,0.7306,0.7306,0.7306,0.7306
Atlas3,0.7529,0.7908,0.7782,0.7782,0.8035,0.7908,0.7782,0.7782,0.8161,0.7655,0.7655
Caduceus,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8235
JonnyBlack,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000
ParsAgent,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192,0.8192
PonPokoAgent,0.5580,0.5870,0.5870,0.6161,0.5870,0.6161,0.5580,0.6161,0.5580,0.6161,0.2000
Rubick,0.2000,0.2000,0.5333,0.2000,0.5333,0.5333,0.2000,0.2000,0.5333,0.2000,0.5333
ShahAgent,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000
Sontag,0.7859,0.8025,0.7859,0.8025,0.8025,0.7942,0.8109,0.8192,0.8109,0.8025,0.8192
YXAgent,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000,0.2000

==> results_analysis/results/social_welfare.csv <==
Agent,Domain A,Domain B,Domain C,Domain D,Domain E,Domain F,Domain G
HerbT+,\textbf{0.3539},\textbf{0.2765},\textbf{0.7505},0.7444,\textbf{0.6545},\textbf{0.5953},\textbf{0.5956}
Agent33,0.2213,0.2172,0.6835,0.7581,0.5643,N/A,0.5859
Agent36,0.0975,0.1225,0.6305,0.6930,0.4556,0.2957,0.5791
AgentH,0.1921,0.1501,0.7149,\textbf{0.7627},0.5323,N/A,0.5863
AgentKN,0.1473,0.1600,0.6770,0.7311,0.4673,N/A,0.5767
AgentX,0.2401,0.2486,0.7153,0.7423,0.5680,N/A,0.5896
AgreeableAgent2018,0.1298,0.1196,0.6370,0.7458,0.4319,0.3505,0.5781
Atlas3,0.2710,0.2514,0.7260,0.7501,0.6400,0.5380,0.5923
Caduceus,0.1171,0.1271,0.6711,0.7130,0.4935,N/A,0.5800
JonnyBlack,0.0605,0.1255,0.5019,0.6104,0.6279,N/A,0.5793
ParsAgent,0.1037,0.1246,0.6848,0.7130,0.4891,0.3344,0.5807
PonPokoAgent,0.1117,0.1270,0.5666,0.6752,0.4905,0.2682,0.5783
Rubick,0.0684,0.1220,0.4374,0.6491,0.3459,N/A,0.5825
ShahAgent,0.1830,0.1304,0.5772,0.6581,0.5357,0.3391,0.5798
Sontag,0.1413,0.1475,0.7458,0.7216,0.6174,0.4334,0.5828
YXAgent,0.0926,0.1234,0.5745,0.6767,0.5324,N/A,0.5803

==> results_analysis/results/time_limit/domain_b.csv <==
Agent,Domain B
HerbT+,\textbf{0.3221}
Agent33,0.2672
Agent36,0.1415
AgentH,0.2024
AgentKN,0.2043
AgentX,0.2926
AgreeableAgent2018,0.1351
Atlas3,0.2921
Caduceus,0.1732
JonnyBlack,0.3142
ParsAgent,0.1445
PonPokoAgent,0.1542
Rubick,0.2178
ShahAgent,0.1994
Sontag,0.1899
YXAgent,0.1491
